WEmbSim: A Simple yet Effective Metric for Image Captioning

The area of automatic image caption evaluation is still undergoing intensive research to address the needs of generating captions which can meet adequacy and fluency requirements. Based on our past attempts at developing highly sophisticated learning-based metrics, we have discovered that a simple cosine similarity measure using the Mean of Word Embeddings(MOWE) of captions can actually achieve a surprisingly high performance on unsupervised caption evaluation. This inspires our proposed work on an effective metric WEmbSim, which beats complex measures such as SPICE, CIDEr and WMD at system-level correlation with human judgments. Moreover, it also achieves the best accuracy at matching human consensus scores for caption pairs, against commonly used unsupervised methods. Therefore, we believe that WEmbSim sets a new baseline for any complex metric to be justified.

==> Conference-LaTeX-template_10-17-19 - Copy/embeddings-info.tsv <==
Name 	Source	Dimensions	Corpus	{Corpus Size}	{Vocabulary Size}
%{GloVE 6B 50d}	\cite{pennington2014glove}	50	{Wikipedia + Gigaword} 	6.00E+09	4.00E+05
%{GloVE 42B 300d}	\cite{pennington2014glove}	300	{Common Crawl}	4.20E+10	1.90E+06
{GloVE 840B}	\cite{pennington2014glove}	300	{Common Crawl}	8.40E+11	2.20E+06
{Word2vec}	\cite{word2vec}	300	{Google News (100B)}	1.00E+11	3.00E+06
{FastText}	\cite{fasttext}	300	{Wikipedia}	3.96E+09	2.50E+06
{ELMo} 	\cite{peters2018deep}	1024 {1B Word Benchmark}	1.00E+09	7.93E+05
